Combining Lexical and Syntactic Features for Detecting Content-dense Texts in News

Content-dense news report important factual information about an event in direct, succinct manner. Information seeking applications such as information extraction, question answering and summarization normally assume all text they deal with is content-dense. Here we empirically test this assumption on news articles from the business, U.S. international relations, sports and science journalism domains. Our findings clearly indicate that about half of the news texts in our study are in fact not content-dense and motivate the development of a supervised content-density detector. We heuristically label a large training corpus for the task and train a two-layer classifying model based on lexical and unlexicalized syntactic features. On manually annotated data, we compare the performance of domain-specific classifiers, trained on data only from a given news domain and a general classifier in which data from all four domains is pooled together. Our annotation and prediction experiments demonstrate that the concept of content density varies depending on the domain and that naive annotators provide judgement biased toward the stereotypical domain label. Domain-specific classifiers are more accurate for domains in which content-dense texts are typically fewer. Domain independent classifiers reproduce better naive crowdsourced judgements. Classification prediction is high across all conditions, around 80%.

==> theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

